New Constraints on Decaying Dark Matter from INTEGRAL/SPI

Based on almost 20 years of data collected by the high-resolution spectrometer SPI on board the International Gamma-Ray Astrophysics Laboratory (INTEGRAL) we present constraints on a decaying dark matter particle undergoing a decay into two bodies, at least one of which is a photon, manifesting itself via a narrow line-like spectral feature. Our ON-OFF type analysis of the Milky Way observations allowed us to constrain the lifetime to be $\gtrsim 10^{20}-10^{21}$ yrs for DM particles with masses $40\,\text{keV}\,<\,M_{\text{DM}}\,<\,14\,\text{MeV}$. Within this mass range our analysis also reveals 32 line-like features detected at $\geq 3\sigma$ significance, 29 of which coincide with known instrumental and astrophysical lines. In particular, we report on the detection of the electron-positron annihilation (511 keV) and $^{26}$Al (1809 keV) lines with spatial profiles consistent with previous results in the literature. For the particular case of the sterile neutrino DM we report the limits on the mixing angle as a function of sterile neutrino mass. We discuss the dominant impact of systematic uncertainties connected to the strongly time-variable INTEGRAL/SPI instrumental background as well as the ones connected to the uncertainties of MW DM density profile measurements on the derived results.

==> Figures/Lifetime_NUStar_22.txt <==
6.044881054747359 1.9696912920761715e-28
6.355248967953012 1.7991634779984421e-28
6.653917139303298 1.0967617053168634e-28
6.9031642190722105 7.128235040798824e-29
7.1113495482571 5.948223785491772e-29
7.490411237007068 8.227696833058371e-29
7.624157355382823 1.3334750948878422e-28
7.980224570712055 1.0795200514496884e-28
8.203829047293517 7.399287582405952e-29
8.431792485079548 6.37764214994743e-29
8.761773474479536 8.067457563543016e-29
8.783683727965146 6.417657774923746e-29
8.944083913325258 6.946310547549007e-29
9.256868414877276 5.144420643460079e-29
9.338945358116481 6.69371209475747e-29
9.555767376624797 5.283557959639574e-29
9.953709157821834 5.80165438046441e-29
10.138858365253798 4.477465360942588e-29
10.464884300618161 5.241863331204152e-29
10.652085564059488 8.221980791020883e-29
10.771435353746456 1.0244798969190557e-28
11.28541717848341 3.1065141126454735e-29
11.830800270007522 5.225858814478467e-29
11.905670172909334 8.736261127801032e-29
12.176314821207708 1.1145110782119192e-28
12.376931008400934 7.142615930725009e-29
12.786206657044747 3.417777706464006e-29
13.547591516285218 1.1834004104241075e-28
13.827100930309896 1.2132971058648162e-28
14.21086176023577 1.0805708950372634e-28
14.635965583757066 1.1463262080931749e-28
15.199255779414141 2.7303907110556444e-29
15.795954098692635 3.0632081307285544e-29
16.420673288221373 2.5877603921048015e-29
17.18385962005512 2.6058072702691153e-29
17.37209186677435 4.1730881988155653e-29
18.65571669768085 1.7430405767018386e-28
19.30646494713132 1.4086358738645809e-28
20.002079051981543 3.700087551627696e-29
20.41211823766337 4.324251072949379e-29
20.693106993705825 4.1482210004691805e-29
20.96509522115147 7.411639415731892e-29
21.396027712066807 8.202005898325997e-29
22.098309127384102 4.989491186384011e-29
22.907580098081674 7.350596584224266e-29
23.381460196393117 7.136165740597322e-29
23.767970953622346 4.3305666812272936e-29
24.040745088045924 4.107770591223865e-29
24.4758041439702 5.236765675424338e-29
25.038936174437623 5.085766217048828e-29
25.431208755444423 7.307810467605723e-29
26.632094817410035 3.58143028113303e-29
27.67881985087838 3.846393610005401e-29
28.35713255770548 8.470215945536155e-29
29.0289338429616 4.1820884618753626e-29
29.747697856231124 7.165486529953961e-29
30.30397150305395 5.012778028460364e-29
30.852042391661954 6.460617884395205e-29
32.09190579194376 2.9303547404408467e-29
32.72335299968374 7.762751696232289e-29
33.65800540206476 3.1173276092271837e-29
34.75003997075418 2.748095062222636e-29
36.6974333847697 2.7410376861783527e-29
37.70822952684935 3.003550337885575e-29
38.50817814343839 1.7271236595604774e-28
40.0 2.1338710713781094e-28

